Online Learning for Effort Reduction in Interactive Neural Machine Translation

Neural machine translation systems require large amounts of training data and resources. Even with this, the quality of the translations may be insufficient for some users or domains. In such cases, the output of the system must be revised by a human agent. This can be done in a post-editing stage or following an interactive machine translation protocol. We explore the incremental update of neural machine translation systems during the post-editing or interactive translation processes. Such modifications aim to incorporate the new knowledge, from the edited sentences, into the translation system. Updates to the model are performed on-the-fly, as sentences are corrected, via online learning techniques. In addition, we implement a novel interactive, adaptive system, able to react to single-character interactions. This system greatly reduces the human effort required for obtaining high-quality translations. In order to stress our proposals, we conduct exhaustive experiments varying the amount and type of data available for training. Results show that online learning effectively achieves the objective of reducing the human effort required during the post-editing or the interactive machine translation stages. Moreover, these adaptive systems also perform well in scenarios with scarce resources. We show that a neural machine translation system can be rapidly adapted to a specific domain, exclusively by means of online learning techniques.

==> task1_ksmr.dat <==
Sentences Online Offline
15 022.9397 022.6848
30 022.6369 022.4358
45 022.9909 022.8418
60 021.5026 021.5468
75 022.7833 022.6843
90 022.3316 022.6451
105 021.8445  022.2298
120 021.9711  022.4068
135 021.9825  022.4458
150 021.8900  022.3271
165 022.1593  022.5828
180 021.7328  022.1921
195 021.8959  022.3351
210 021.7134  022.1286
225 021.6525  022.0587
240 021.5967  021.9617
255 021.7945  022.2630
270 021.6641  022.1772
285 021.7245  022.2428
300 021.7295  022.2945
315 021.6528  022.1957
330 021.7546  022.2847
345 021.8255  022.3616
360 021.6420  022.1941
375 021.4462  022.0660
390 021.3672  022.0387
405 021.3572  022.0027
420 021.4187  022.0292
435 021.5485  022.1461
450 021.5406  022.1755
465 021.5589  022.2123
480 021.5373  022.2154
495 021.5292  022.1841
510 021.4360  022.0715
525 021.4619  022.1002
540 021.5331  022.2014
555 021.5781  022.2740
570 021.6094  022.2833
585 021.5311  022.2167
600 021.5208  022.2122
615 021.6157  022.2975
630 021.5341  022.2319
645 021.5990  022.3018
660 021.5675  022.2528
675 021.6124  022.3120
690 021.5735  022.2685
705 021.5685  022.2694
720 021.5867  022.3270
735 021.6653  022.4650
750 021.6149  022.4251
765 021.7007  022.5210
780 021.7019  022.5455
795 021.6964  022.5923
810 021.6849  022.5810
825 021.6851  022.5868
840 021.6728  022.6035
855 021.6052  022.5591
870 021.6143  022.5982
885 021.5701  022.5919
900 021.6618  022.6805
915 021.6424  022.6522
930 021.6172  022.6223
945 021.5934  022.6228
960 021.6113  022.6197
975 021.5798  022.6071
990 021.6295  022.6620
1000  021.6081 022.6362 


==> task1_ter.dat <==
Sentences Offline Online
15 054.14201183431953 055.91715976331361
30 056.73076923076923 057.05128205128205
45 056.53082549634274 057.05329153605015
60 055.50351288056206 056.36221701795472
75 057.12468193384224 057.44274809160306
90 057.33610822060354 056.60770031217481
105 057.27029438001784 056.19982158786797
120 056.94172858818929 055.76847868596011
135 057.22202978870801 055.80187045375823
150 056.71361502347417 055.77464788732395
165 057.50354609929078 056.39716312056737
180 057.00232979549573 056.01863836396583
195 057.40428605827113 056.22441608475801
210 056.50708024275118 055.56304787592717
225 056.62042875157629 055.56956704497689
240 056.15870509277536 055.1519936833794
255 056.56209392983107 055.68962316688324
270 056.567242281528 055.55555555555556
285 056.75318234418912 055.79434617292114
300 056.69893816364772 055.74640849469081
315 056.51979088872293 055.65347274085138
330 056.80583357163282 056.06233914784101
345 056.7235494880546 056.10921501706485
360 056.27211954384586 055.6953729191244
375 056.09909456740443 055.34456740442656
390 055.97628841035568 055.00846842487297
405 055.85827876520112 054.85266604303087
420 056.09231813553569 055.10804389636836
435 056.13114754098361 055.02732240437158
450 055.98818191410784 054.80637332489184
465 056.03642316349499 054.74728872518928
480 055.92934405080877 054.5301180907016
495 055.6923076923077 054.1826923076923
510 055.51405359977589 053.89858997105239
525 055.48626174981923 053.70571221981201
540 055.56728232189974 053.80826737027264
555 055.64634041455233 053.85740087726842
570 055.5406538139145 053.83906119027662
585 055.40706731163401 053.57874887267361
600 055.3898899697018 053.48429277627172
615 055.5279116778106 053.70082413310527
630 055.526894772779 053.52401183521736
645 055.9443663534808 053.54738477472812
660 055.90590951728119 053.4670611155206
675 056.05729203414944 053.59486347280039
690 055.99889357582463 053.58550584330267
705 056.07007061379685 053.65969581749049
720 056.22129019372878 053.72478530057919
735 056.48581837106428 054.05932864949259
750 056.42383261035978 054.01250318958918
765 056.54430617222187 054.16171596523044
780 056.51933021423294 054.13075597143561
795 056.5752928390291 054.12389807994203
810 056.59506479673353 054.20439079235457
825 056.4868635201116 054.12113461985585
840 056.57107018644164 054.15930212668909
855 056.39047299563905 053.9919490103992
870 056.47888099564954 053.96222258934963
885 056.46658749865054 053.93501025585663
900 056.60587424451278 054.03456685399215
915 056.53194263363754 053.91916558018253
930 056.52732788318166 053.88966013676796
945 056.51072025951644 053.80911348775914
960 056.50804758572429 053.81885434369689
975 056.49517051054603 053.75024640252316
990 056.47721205649663 053.73003931466291
1000 056.4554893289752 053.66275716208422


==> task2_ksmr.dat <==
Sentences Online Offline
15 035.7264 36.4061
30 035.4413 35.5754
45 033.9347 34.1434
60 032.5022 33.0207
75 032.4962 32.8292
90 031.5544 32.1085
105 031.7320 32.8009
120 032.1045 33.2208
135 031.5525 32.6625
150 031.8734 33.0011
165 032.3663 33.3835
180 032.0894 33.3297
195 032.0893 33.3669
210 031.5857 32.9192
225 031.3955 32.8584
240 031.5433 33.0310
255 031.4540 32.9871
270 031.4604 33.0166
285 031.4647 33.1583
300 031.4370 33.1450
315 031.2081 32.9246
330 031.3468 33.0254
345 031.4969 33.1956
360 031.4381 33.2053
375 031.3440 33.2159
390 031.2421 33.2191
405 031.2799 33.2905
420 031.2569 33.2892
435 031.3039 33.3323
450 031.2256 33.2981
465 031.2039 33.2838
480 031.2386 33.3804
495 031.1589 33.3555
510 031.0433 33.3136
525 031.0322 33.3559
540 031.0854 33.4691
555 031.0379 33.4390
570 030.9604 33.3882
585 030.9711 33.4727
600 030.9770 33.4681
615 030.9512 33.5138
630 030.8669 33.4416
645 030.8973 33.4993
660 030.7552 33.3639
675 030.7008 33.3699
690 030.6111 33.3206
705 030.6364 33.3950
720 030.6344 33.4276
735 030.6730 33.4873
750 030.5716 33.4252
765 030.5820 33.4327
780 030.4754 33.3643
795 030.4322 33.3225
810 030.4123 33.3392
825 030.4272 33.3740
840 030.4842 33.4427
855 030.3755 33.3239
870 030.3735 33.3824
885 030.4111 33.4856
900 030.4745 33.5671
915 030.4198 33.5630
930 030.3713 33.5279
945 030.3113 33.5044
960 030.3081 33.5345
975 030.2521 33.5373
990 030.2767 33.5466
1000 030.2546 33.5335


==> task2_ter.dat <==
Sentences Offline Online
15 65.0887573964497 65.38461538461539
30 69.39102564102564 67.62820512820513
45 67.7115987460815 67.50261233019854
60 66.66666666666666 66.19828259172521
75 66.98473282442748 65.71246819338422
90 66.23309053069719 64.77627471383975
105 67.17216770740411 65.20963425512935
120 67.22721939773172 64.91982792334767
135 66.36647038448216 64.53065465881538
150 66.32237871674491 64.56964006259781
165 66.97872340425531 64.9645390070922
180 66.37328501164897 64.58710846492364
195 66.50614013965808 65.06140139658079
210 66.08226567768037 64.37401663295123
225 65.86801176965111 64.4808743169399
240 66.06790367153573 64.23213580734307
255 66.30777798403564 64.32151475775014
270 66.40502354788069 64.45142159427873
285 66.45726566374608 64.44040337245825
300 66.27108057464085 64.19425359150531
315 66.33308439133682 64.33159073935772
330 66.82871032313411 64.65541893051187
345 66.92150170648464 64.62798634812287
360 66.67977454450125 64.35968016778084
375 66.54929577464789 64.32344064386318
390 66.44084200338737 64.16646503750303
405 66.41721234798877 64.12535079513564
420 66.70437832333974 64.38511143794546
435 66.53551912568306 64.25136612021858
450 66.65611480426296 64.18697900179382
465 66.52342950685493 64.09862901575609
480 66.58727795971023 64.13615163243028
495 66.46153846153846 63.98076923076923
510 66.34606405826875 63.86217200485573
525 66.33224873463485 63.65690527838034
540 66.13896218117854 63.54441512752859
555 66.22516556291391 63.59336028210201
570 66.25314333612741 63.57921207041073
585 66.31958678363532 63.53201606952529
600 66.3371073194068 63.41891245415404
615 66.35826465557456 63.4193749028145
630 66.35308398452318 63.37910628935589
645 66.38307316712289 63.33505955463491
660 66.39728696154124 63.33068763980085
675 66.49968249488464 63.22585197205955
690 66.36470506880575 63.06617799598921
705 66.54671374253124 63.09071156979902
720 66.65335197390321 63.07169962053125
735 66.91386937288577 63.17980744210252
750 66.82827251849962 63.14110742536362
765 66.93139891188794 63.21055593771496
780 66.91701551342034 63.0386604284659
795 66.93636034295375 63.02378939741577
810 66.92703710278715 62.99781052133262
825 66.99023482910951 63.03766565914903
840 66.9821540566737 63.01385483779007
855 66.83439561668344 62.93190204629319
870 66.88694311360758 62.9495016245388
885 66.91676562668681 62.95476627442513
900 66.98123210688156 63.05800021206659
915 66.94654498044329 62.95697522816167
930 66.98030747082112 62.88241040670471
945 66.99275178670991 62.83136499569162
960 66.96491052684195 62.8261521543537
975 66.97713384585058 62.83757145673172
990 66.90773188370626 62.79182643304373
1000 66.85252835993079 62.76677562007307

